Rowhammer.js: A Remote Software-Induced Fault Attack in JavaScript

A fundamental assumption in software security is that a memory location can only be modified by processes that may write to this memory location. However, a recent study has shown that parasitic effects in DRAM can change the content of a memory cell without accessing it, but by accessing other memory locations in a high frequency. This so-called Rowhammer bug occurs in most of today's memory modules and has fatal consequences for the security of all affected systems, e.g., privilege escalation attacks. All studies and attacks related to Rowhammer so far rely on the availability of a cache flush instruction in order to cause accesses to DRAM modules at a sufficiently high frequency. We overcome this limitation by defeating complex cache replacement policies. We show that caches can be forced into fast cache eviction to trigger the Rowhammer bug with only regular memory accesses. This allows to trigger the Rowhammer bug in highly restricted and even scripting environments. We demonstrate a fully automated attack that requires nothing but a website with JavaScript to trigger faults on remote hardware. Thereby we can gain unrestricted access to systems of website visitors. We show that the attack works on off-the-shelf systems. Existing countermeasures fail to protect against this new Rowhammer attack.

==> dynamic_eviction_rate.csv <==
cached time rate
1 27 70.5
2 32.1 23.4
3 59.4 6.2
4 517.3 3
5 597.1 0.6
6 2535.8 0.3



==> eviction_rate_flips.csv <==
rate	sum
0.977908	4
0.983482	3
0.9841705	4
0.9887055	1
0.9911767522	1
0.9912297522	1
0.99171375	4
0.9925905	1
0.99425075	5
0.99434525	4
0.9947792513	3
0.99566	3
0.99676625	1
0.99715525	4
0.99716075	1
0.997497	3
0.9975695	3
0.99757825	1
0.9975815	1
0.997582	2
0.9975895	19
0.997595	3
0.9976520006	1
0.9977580006	13
0.9978425	15
0.9982265	2
0.99826275	1
0.9984155	4
0.998714	4
0.9989365	16
0.9989425	3
0.99894975	4
0.998974	1
0.99902925	1
0.9990315	1
0.999076	3
0.99908175	2
0.99916575	1
0.9992755	1
0.99928625	3
0.999313	2
0.9993575002	3
0.9994	4
0.99943925	1
0.999534	4
0.999557	1
0.99961175	2
0.99962325	4
0.9996265001	1
0.999632	4
0.99963325	3
0.9996585	4
0.99966925	4
0.999674	5
0.99967475	8
0.9997175	3
0.999733	3
0.99974475	1
0.9997645	1
0.999777	1
0.999782	1
0.9997865	1
0.99978775	3
0.99981975	4
0.99982875	1
0.999834	2
0.99985025	3
0.99985275	2
0.999858	3
0.999861	3
0.99987025	3
0.999872	1
0.9998745	4
0.99988775	2
0.999894	1
0.9999	1
0.99990075	1
0.999906	2
0.999934	3
0.999958	1
0.99995875	4
0.99996975	4



==> eviction_rate_systematic.csv <==
$C$,$D$,$L$,$S$,Accesses,Hits,Misses,Time (ns),Eviction
-,-,-,-,-,2,2,60,99.9999%
5,2,2,18,90,34,4,179,99.9624%
2,2,1,17,68,35,5,180,99.9820%
2,1,1,17,34,47,5,191,99.8595%
6,2,2,18,108,34,5,216,99.9365%
1,1,1,17,17,96,13,307,74.4593%
4,2,2,20,80,41,23,329,99.7800%
1,1,1,20,20,187,78,934,99.8200%



==> eviction_rate_systematic_ivy.csv <==
$C$,$D$,$L$,$S$,Acc.,Hits,Misses,Time (ns),Eviction
-,-,-,-,-,2,2,40,100.000%
4,5,5,20,80,43,35,327,99.514%
1,1,1,13,13,52,33,333,72.145%
3,1,1,17,51,46,41,341,99.081%
4,5,5,17,68,45,37,345,99.604%
3,1,1,19,57,50,47,369,99.267%
3,2,2,18,54,48,43,376,99.412%
1,1,1,15,15,97,84,632,99.085%



==> eviction_rate_systematic_skylake.csv <==
$C$,$D$,$L$,$S$,Acc.,Hits,Misses,Time (ns),Eviction
-,-,-,-,-,2,2,47,100.000%
3,1,1,22,66,48,45,218,99.937%
2,2,1,22,88,47,45,222,99.932%
3,3,3,24,72,50,45,222,99.938%
3,3,3,21,63,51,45,223,99.937%
4,3,3,24,96,49,45,225,99.905%
1,1,1,17,17,240,36,240,82.959%
1,1,1,21,21,145,87,495,99.970%



==> haswell_flips.csv <==
Refresh	Flush	Evict	JavaScript
65.535	144785	20608	24160
58.981	112309	38384	25791
52.427	111718	23724	49248
45.873	90124	8561	54018
39.319	102437	35682	3300
32.765	118845	10222	2633
26.211	80478	4344	190
19.657	52857	2268  nan



==> hits_flips.csv <==
hits	sum
57	3
62	3
64	1
68	3
75	4
79	4
82	1
90	4
91	1
98	5
104	1
107	1
110	4
110	3
111	4
124	2
128	4
138	4
139	1
146	1
146	4
147	16
148	3
151	1
154	3
155	1
155	1
157	4
163	1
163	3
164	3
168	15
170	1
170	2
172	1
173	19
175	2
175	3
178	13
179	1
182	1
182	1
182	2
191	3
193	4
194	4
195	4
198	4
198	4
202	4
203	2
204	3
211	5
217	8
219	3
222	1
223	1
223	1
227	1
227	1
227	3
228	1
228	3
231	1
231	4
236	1
242	3
242	2
244	4
256	1
258	2
258	3
264	3
266	3
277	2
295	4
301	1
303	1
306	1
310	2
331	3
346	1



==> misses_flips.csv <==
misses	sum
20	4
34	4
34	1
39	3
44	3
48	4
50	1
51	1
53	5
57	1
61	19
61	3
62	1
63	4
64	3
66	4
67	1
74	1
75	16
75	1
76	3
79	4
82	1
86	4
87	15
88	3
88	2
89	13
89	2
91	4
92	4
98	2
99	2
99	1
99	1
99	1
99	3
103	1
103	4
104	3
107	3
114	3
119	1
126	4
131	4
131	4
133	2
134	3
137	5
140	4
140	8
141	3
143	1
145	1
147	1
148	1
151	1
155	1
156	1
157	4
159	1
160	3
163	2
163	1
164	1
164	3
166	4
175	4
192	3
194	3
195	3
196	3
201	2
222	4
223	1
224	2
230	1
235	1
240	1
242	2
264	3
281	1



==> page_time.csv <==
page	time
0	425
1	5
2	0
3	5
4	0
5	5
6	0
7	5
8	5
9	55
10	0
11	0
12	5
13	5
14	0
17	0
18	5
19	5
20	0
32	0
33	5
34	0
48	0
49	5
50	0
58	0
59	5
60	0
61	0
62	5
63	0
64	5
65	0
70	0
71	5
72	0
73	5
74	0
75	5
76	0
78	0
79	5
80	0
89	0
90	5
91	0
96	0
97	5
98	0
99	5
100	0
102	0
103	5
104	0
117	0
118	5
119	0
122	0
123	5
124	0
127	0
128	5
129	0
136	0
137	5
138	0
148	0
149	5
150	0
159	0
160	5
161	0
163	0
164	5
165	0
167	0
168	5
169	0
190	0
191	5
192	0
204	0
205	5
208	5
209	0
215	0
216	5
217	5
218	0
224	0
225	5
227	5
228	0
245	0
246	5
248	5
249	0
254	0
255	5
256	0
265	0
266	5
267	0
275	0
276	5
277	0
282	0
283	5
284	0
290	0
291	5
292	0
294	0
295	5
296	0
304	0
305	5
306	0
308	0
309	5
310	0
314	0
315	5
316	0
317	0
318	5
319	0
325	0
326	5
327	0
348	0
349	5
350	0
366	0
367	5
368	0
387	0
388	5
389	0
401	0
402	5
403	0
466	0
467	5
468	0
471	0
472	5
473	5
474	0
485	0
486	5
487	5
488	0
511	0
512	410
513	5
514	0
518	0
519	5
520	5
521	0
529	0
530	5
531	0
532	0
533	5
534	0
536	0
537	5
538	0
539	0
540	5
541	0
542	5
543	0
545	0
546	5
547	0
556	0
557	5
558	0
559	0
560	5
561	0
563	0
564	5
565	0
568	0
569	5
570	0
571	5
572	5
573	0
580	0
581	5
582	0
584	0
585	5
586	0
587	5
588	0
589	0
590	5
591	0
593	0
594	5
595	0
599	0
600	5
601	5
602	0
606	0
607	5
608	5
609	0
618	0
619	5
620	0
621	5
622	0
623	0
624	5
625	0
626	0
627	5
628	0
632	0
633	5
634	0
635	5
636	5
637	0
651	0
652	5
653	5
654	0
742	0
743	5
744	0
822	0
823	5
824	0
830	0
831	5
832	0
841	0
842	5
843	0
844	5
845	0
898	0
899	5
900	0
913	0
914	5
915	0
953	0
954	5
955	0
992	0
993	5
994	0
1022	0
1023	5
1024	295
1025	0
1031	0
1032	5
1033	0
1035	0
1036	5
1037	0
1038	5
1039	0
1042	0
1043	5
1044	0
1059	0
1060	5
1061	5
1062	0
1068	0
1069	5
1070	0
1071	0
1072	5
1073	0
1075	0
1076	5
1077	0
1087	0
1088	5
1089	0
1090	0
1091	5
1093	5
1094	0
1097	0
1098	5
1099	0
1101	0
1102	5
1103	0
1122	0
1123	5
1124	5
1125	0
1133	0
1134	5
1135	0
1140	0
1141	5
1142	0
1143	0
1144	5
1145	0
1146	0
1147	5
1148	0
1151	0
1152	5
1153	0
1166	0
1167	5
1168	0
1169	5
1171	5
1172	0
1176	0
1177	5
1178	0
1183	0
1184	5
1185	5
1186	0
1189	0
1190	5
1191	0
1194	0
1195	5
1196	0
1197	0
1198	5
1199	5
1200	0
1201	5
1202	0
1219	0
1220	5
1221	0
1222	5
1223	0
1235	0
1236	5
1237	0
1238	5
1239	0
1303	0
1304	5
1305	0
1404	0
1405	5
1406	0
1409	0
1410	5
1411	0
1423	0
1424	5
1425	0
1455	0
1456	5
1457	0
1469	0
1470	5
1471	0
1485	0
1486	5
1487	0
1491	0
1492	5
1493	0
1534	0
1535	5
1536	410
1537	5
1538	0
1541	0
1542	5
1543	0
1556	0
1557	5
1558	0
1559	0
1560	5
1561	0
1579	0
1580	5
1581	0
1606	0
1607	5
1608	0
1654	0
1655	5
1656	0
1735	0
1736	5
1737	0
1738	5
1739	0
1740	5
1741	0
1795	0
1796	5
1797	0
1799	0
1800	5
1801	0
1805	0
1806	5
1807	0
1819	0
1820	5
1821	0
1901	0
1902	5
1903	0
1952	0
1953	5
1954	0
1992	0
1993	5
1994	0
2022	0
2023	5
2024	0
2047	0
2048	185
2049	0
2065	0
2066	5
2067	0
2212	0
2213	5
2214	0
2229	0
2230	5
2231	0
2232	5
2233	5
2234	0
2253	0
2254	5
2255	0
2260	0
2261	5
2262	0
2269	0
2270	5
2271	0
2324	0
2325	5
2326	0
2488	0
2489	5
2490	0
2559	0
2560	180
2561	0
2627	0
2628	5
2629	0
2630	0
2631	5
2632	0
2664	0
2665	5
2666	0
2670	0
2671	5
2672	0
2757	0
2758	5
2759	0
2845	0
2846	5
2847	0
2895	0
2896	5
2897	0
2917	0
2918	5
2919	0
2932	0
2933	5
2934	0
3017	0
3018	5
3019	0
3071	0
3072	400
3073	0
3079	0
3080	5
3081	0
3099	0
3100	5
3101	0
3116	0
3117	5
3118	0
3133	0
3134	5
3135	0
3146	0
3147	5
3148	0
3209	0
3210	5
3211	0
3290	0
3291	5
3292	0
3583	0
3584	405
3585	0
3586	0
3587	5
3588	0
3591	0
3592	5
3593	0
3610	0
3611	5
3612	0
3657	0
3658	5
3659	0
3722	0
3723	5
3724	0
3793	0
3794	5
3795	0
3823	0
3824	5
3825	0
3874	0
3875	5
3876	0
3884	0
3885	5
3886	0
3931	0
3932	5
3933	0
4032	0
4033	5
4034	0
4095	0
4096	190
4097	0
4101	0
4102	5
4103	0
4178	0
4179	5
4180	0
4218	0
4219	5
4220	0
4433	0
4434	5
4435	0
4518	0
4519	5
4520	0
4607	0
4608	185
4609	0
4623	0
4624	5
4625	0
4902	0
4903	5
4904	0
5119	0
5120	170
5121	0
5133	0
5134	5
5135	0
5139	0
5140	5
5142	5
5143	0
5144	5
5145	0
5158	0
5159	5
5160	0
5161	0
5162	5
5163	0
5165	0
5166	5
5167	0
5328	0
5329	5
5330	0
5336	0
5337	5
5338	0
5398	0
5399	5
5400	0
5509	0
5510	5
5511	0
5631	0
5632	145
5633	0
5677	0
5678	5
5679	0
5700	0
5701	5
5702	0
5837	0
5838	5
5839	0
6002	0
6003	5
6004	0
6088	0
6089	5
6090	0
6106	0
6107	5
6108	0
6143	0
6144	285
6145	0
6153	0
6154	5
6155	0
6157	0
6158	5
6159	0
6161	0
6162	5
6163	0
6174	0
6175	5
6176	0
6233	0
6234	5
6235	0
6252	0
6253	5
6254	0
6292	0
6293	5
6294	0
6346	0
6347	5
6348	0
6357	0
6358	5
6359	0
6410	0
6411	5
6412	0
6416	0
6417	5
6418	0
6442	0
6443	5
6444	0
6489	0
6490	5
6491	0
6544	0
6545	5
6546	0
6655	0
6656	155
6657	0
6666	0
6667	5
6668	0
6762	0
6763	5
6764	0
6790	0
6791	5
6792	0
6818	0
6819	5
6820	0
6834	0
6835	5
6836	0
7069	0
7070	5
7071	0
7165	0
7166	5
7167	0
7168	170
7169	0
7185	0
7186	5
7187	0
7345	0
7346	5
7347	0
7599	0
7600	5
7601	0
7679	0
7680	170
7681	0
7726	0
7727	5
7728	0
7737	0
7738	5
7739	0
7810	0
7811	5
7812	0
7907	0
7908	5
7909	0
7919	0
7920	5
7921	0
7960	0
7961	5
7962	0
7991	0
7992	5
7993	0
7994	0
7995	5
7996	0
7997	5
7998	0
8076	0
8077	5
8078	0
8159	0
8160	5
8161	0
8176	0
8177	5
8178	0
8191	0
8192	175
8193	0
8201	0
8202	5
8203	0
8211	0
8212	5
8213	0
8250	0
8251	5
8252	0
8253	0
8254	5
8255	0
8314	0
8315	5
8316	0
8327	0
8328	5
8329	0
8354	0
8355	5
8356	0
8372	0
8373	5
8374	0
8400	0
8401	5
8402	0
8515	0
8516	5
8517	0
8605	0
8606	5
8607	0
8608	5
8609	0
8650	0
8651	5
8652	0
8658	0
8659	5
8660	0
8668	0
8669	5
8670	0
8703	0
8704	160
8705	0
8713	0
8714	5
8715	0
8723	0
8724	5
8725	0
8733	0
8734	5
8735	0
8833	0
8834	5
8835	0
8975	0
8976	5
8977	0
9104	0
9105	5
9106	0
9183	0
9184	5
9185	0
9215	0
9216	185
9217	0
9218	5
9219	0
9224	0
9225	5
9226	0
9229	0
9230	5
9231	0
9288	0
9289	5
9290	0
9316	0
9317	5
9318	0
9342	0
9343	5
9344	0
9361	0
9362	5
9363	0
9550	0
9551	5
9552	0
9727	0
9728	155
9729	0
9734	0
9735	5
9736	0
9785	0
9786	5
9787	0
9881	0
9882	5
9883	0
9994	0
9995	5
9996	0
10000	0
10001	5
10002	0
10054	0
10055	5
10056	0
10239	0
10240	210
10241	0
10257	0
10258	5
10259	0
10289	0
10290	5
10291	0
10315	0
10316	5
10317	0
10326	0
10327	5
10328	0
10332	0
10333	5
10334	0
10355	0
10356	5
10357	0
10395	0
10396	5
10397	0
10493	0
10494	5
10495	0
10572	0
10573	5
10574	0
10654	0
10655	5
10656	0
10662	0
10663	5
10664	0
10751	0
10752	150
10753	0
10793	0
10794	5
10795	0
10841	0
10842	5
10843	0
10973	0
10974	5
10975	0
11021	0
11022	5
11023	0
11035	0
11036	5
11037	0
11071	0
11072	5
11073	0
11086	0
11087	5
11088	0
11165	0
11166	5
11167	0
11190	0
11191	5
11192	5
11193	0
11263	0
11264	155
11265	5
11266	0
11333	0
11334	5
11335	0
11349	0
11350	5
11351	0
11504	0
11505	5
11506	0
11672	0
11673	5
11674	0
11719	0
11720	5
11721	0
11737	0
11738	5
11739	0
11775	0
11776	155
11777	0
11787	0
11788	5
11789	0
11821	0
11822	5
11823	0
11875	0
11876	5
11877	0
11905	0
11906	5
11907	0
11940	0
11941	5
11942	0
12015	0
12016	5
12017	0
12027	0
12028	5
12029	0
12200	0
12201	5
12202	0
12225	0
12226	5
12227	0
12271	0
12272	5
12273	0
12287	0
12288	145
12289	0
12384	0
12385	5
12386	0
12420	0
12421	5
12422	0
12443	0
12444	5
12445	0
12542	0
12543	5
12544	0
12553	0
12554	5
12555	0
12590	0
12591	5
12592	0
12613	0
12614	5
12615	0
12741	0
12742	5
12743	0
12747	0
12748	5
12749	0
12799	0
12800	180
12801	0
13020	0
13021	5
13022	0
13031	0
13032	5
13033	0
13044	0
13045	5
13046	0
13137	0
13138	5
13139	0
13192	0
13193	5
13194	0
13218	0
13219	5
13220	0
13245	0
13246	5
13247	0
13268	0
13269	5
13270	0
13311	0
13312	185
13313	0
13359	0
13360	5
13361	0
13500	0
13501	5
13502	0
13513	0
13514	5
13515	0
13734	0
13735	5
13736	0
13753	0
13754	5
13755	0
13823	0
13824	150
13825	0
13975	0
13976	5
13977	0
14001	0
14002	5
14003	0
14140	0
14141	5
14142	0
14316	0
14317	5
14318	0
14335	0
14336	145
14337	0
14354	0
14355	5
14356	0
14366	0
14367	5
14368	0
14405	0
14406	5
14407	0
14585	0
14586	5
14587	0
14663	0
14664	5
14665	0
14668	0
14669	5
14670	0
14711	0
14712	5
14713	0
14715	0
14716	5
14717	0
14771	0
14772	5
14773	0
14790	0
14791	5
14792	0
14810	0
14811	5
14812	0
14847	0
14848	145
14849	0
14867	0
14868	5
14869	0
14879	0
14880	5
14881	0
15017	0
15018	5
15019	0
15038	0
15039	5
15040	0
15256	0
15257	5
15258	0
15268	0
15269	5
15270	0
15359	0
15360	150
15361	0
15377	0
15378	5
15379	0
15427	0
15428	5
15429	0
15488	0
15489	5
15490	0
15580	0
15581	5
15582	0
15599	0
15600	5
15601	0
15772	0
15773	5
15774	0
15810	0
15811	5
15812	0
15871	0
15872	150
15873	0
15882	0
15883	5
15884	0
16002	0
16003	5
16004	0
16131	0
16132	5
16133	0
16151	0
16152	5
16153	0
16260	0
16261	5
16262	0
16383	0
16384	185
16385	0
16400	0
16401	5
16402	0
16406	0
16407	5
16408	0
16430	0
16431	5
16432	0
16452	0
16453	5
16454	0
16493	0
16494	5
16495	0
16530	0
16531	5
16532	0
16551	0
16552	5
16553	0
16569	0
16570	5
16571	0
16622	0
16623	5
16624	0
16651	0
16652	5
16653	0
16661	0
16662	5
16663	0
16664	0
16665	5
16666	0
16729	0
16730	5
16731	5
16732	0
16804	0
16805	5
16806	0
16882	0
16883	5
16884	0
16895	0
16896	150
16897	0
16899	0
16900	5
16901	0
16926	0
16927	5
16928	0
16941	0
16942	5
16943	0
16959	0
16960	5
16961	0
16968	0
16969	5
16970	0
17038	0
17039	5
17040	0
17067	0
17068	5
17069	0
17131	0
17132	5
17133	0
17174	0
17175	5
17176	0
17251	0
17252	5
17253	0
17266	0
17267	5
17268	0
17305	0
17306	5
17307	0
17379	0
17380	5
17381	0
17407	0
17408	145
17409	0
17492	0
17493	5
17494	0
17544	0
17545	5
17546	0
17559	0
17560	5
17561	0
17650	0
17651	5
17652	0
17802	0
17803	5
17804	0
17810	0
17811	5
17812	0
17859	0
17860	5
17861	0
17919	0
17920	150
17921	0
18006	0
18007	5
18008	0
18019	0
18020	5
18021	0
18054	0
18055	5
18056	0
18070	0
18071	5
18072	0
18102	0
18103	5
18104	5
18105	0
18118	0
18119	5
18120	0
18148	0
18149	5
18150	0
18157	0
18158	5
18159	0
18192	0
18193	5
18194	0
18234	0
18235	5
18236	0
18248	0
18249	5
18250	0
18288	0
18289	5
18290	0
18303	0
18304	5
18305	0
18326	0
18327	5
18328	0
18431	0
18432	150
18433	0
18514	0
18515	5
18516	0
18575	0
18576	5
18577	0
18614	0
18615	5
18616	0
18634	0
18635	5
18636	0
18638	0
18639	5
18640	0
18684	0
18685	5
18686	0
18891	0
18892	5
18893	0
18943	0
18944	150
18945	0
18974	0
18975	5
18976	0
18977	0
18978	5
18979	0
19129	0
19130	5
19131	0
19158	0
19159	5
19160	0
19181	0
19182	5
19183	0
19203	0
19204	5
19205	0
19355	0
19356	5
19357	0
19455	0
19456	185
19457	0
19555	0
19556	5
19557	0
19601	0
19602	5
19603	0
19706	0
19707	5
19708	0
19783	0
19784	5
19785	0
19830	0
19831	5
19832	0
19842	0
19843	5
19844	0
19906	0
19907	5
19908	0
19967	0
19968	185
19969	0
19971	0
19972	5
19973	0
19989	0
19990	5
19991	0
20000	0
20001	5
20002	0
20009	0
20010	5
20011	0
20030	0
20031	5
20032	0
20053	0
20054	5
20055	0
20092	0
20093	5
20094	0
20182	0
20183	5
20184	0
20300	0
20301	5
20302	0
20320	0
20321	5
20322	0
20372	0
20373	5
20374	0
20386	0
20387	5
20388	0
20474	0
20475	5
20476	0
20479	0
20480	180
20481	5
20482	0
20593	0
20594	5
20595	0
20723	0
20724	5
20725	0
20785	0
20786	10
20787	0
20834	0
20835	5
20836	0
20844	0
20845	5
20846	0
20878	0
20879	5
20880	0
20898	0
20899	5
20900	0
20951	0
20952	5
20953	0
20960	0
20961	5
20962	0
20970	0
20971	5
20972	0
20991	0
20992	155
20993	0
21005	0
21006	5
21007	0
21061	0
21062	5
21063	0
21131	0
21132	5
21133	0
21134	0
21135	5
21136	0
21187	0
21188	5
21189	0
21322	0
21323	5
21324	0
21492	0
21493	5
21494	0
21503	0
21504	155
21505	0
21508	0
21509	15
21510	0
21539	0
21540	5
21541	0
21598	0
21599	5
21600	0
21637	0
21638	5
21639	0
21732	0
21733	5
21734	0
21788	0
21789	5
21790	0
21851	0
21852	5
21853	0
21875	0
21876	5
21877	0
21882	0
21883	5
21884	0
21945	0
21946	5
21947	0
22015	0
22016	155
22017	0
22021	0
22022	5
22023	0
22189	0
22190	5
22191	0
22247	0
22248	5
22249	0
22301	0
22302	5
22303	0
22343	0
22344	5
22345	0
22492	0
22493	5
22494	5
22495	0
22497	0
22498	5
22499	0
22513	0
22514	5
22515	0
22517	0
22518	5
22519	0
22527	0
22528	145
22529	0
22561	0
22562	20
22563	0
22591	0
22592	5
22593	0
22608	0
22609	5
22610	0
22624	0
22625	5
22626	0
22676	0
22677	5
22678	0
22694	0
22695	5
22696	0
22698	0
22699	5
22700	0
22727	0
22728	5
22729	0
22756	0
22757	5
22758	0
22770	0
22771	5
22772	0
22773	0
22774	5
22775	0
22813	0
22814	5
22815	0
22831	0
22832	5
22833	5
22834	0
22853	0
22854	5
22855	0
22872	0
22873	5
22874	5
22875	0
22897	0
22898	5
22899	0
22900	5
22901	0
22908	0
22909	5
22910	0
22920	0
22921	5
22922	0
22923	5
22924	0
22927	0
22928	5
22929	0
22939	0
22940	5
22941	0
22967	0
22968	5
22969	0
23005	0
23006	5
23007	0
23012	0
23013	5
23014	0
23039	0
23040	140
23041	0
23048	0
23049	5
23050	0
23067	0
23068	5
23069	0
23084	0
23085	5
23086	0
23092	0
23093	5
23094	0
23096	0
23097	5
23098	0
23119	0
23120	5
23121	0
23127	0
23128	5
23129	0
23150	0
23151	5
23152	0
23171	0
23172	5
23173	0
23192	0
23193	5
23194	0
23196	0
23197	5
23198	0
23228	0
23229	5
23230	0
23242	0
23243	5
23244	0
23245	5
23246	0
23250	0
23251	5
23252	0
23253	5
23254	0
23259	0
23260	5
23261	0
23268	0
23269	5
23270	0
23290	0
23291	5
23292	0
23298	0
23299	5
23300	0
23325	0
23326	5
23327	0
23337	0
23338	5
23339	0
23372	0
23373	5
23374	0
23387	0
23388	5
23389	0
23398	0
23399	5
23400	0
23413	0
23414	5
23415	0
23435	0
23436	5
23437	0
23449	0
23450	5
23451	0
23502	0
23503	5
23504	0
23517	0
23518	5
23519	0
23535	0
23536	5
23537	0
23551	0
23552	155
23553	0
23554	5
23555	0
23556	0
23557	5
23558	0
23582	0
23583	5
23584	0
23604	0
23605	5
23606	0
23613	0
23614	5
23615	0
23625	0
23626	5
23627	0
23629	0
23630	5
23631	0
23635	0
23636	5
23637	0
23640	0
23641	5
23642	0
23649	0
23650	5
23651	0
23655	0
23656	5
23657	0
23667	0
23668	5
23669	0
23698	0
23699	5
23700	0
23701	5
23702	0
23707	0
23708	5
23709	0
23736	0
23737	5
23738	0
23750	0
23751	5
23752	0
23755	0
23756	5
23757	0
23759	0
23760	5
23761	0
23763	0
23764	5
23765	0
23780	0
23781	5
23782	0
23786	0
23787	5
23788	0
23815	0
23816	5
23817	0
23843	0
23844	5
23845	0
23888	0
23889	5
23890	0
23931	0
23932	5
23933	0
23936	0
23937	5
23938	0
23956	0
23957	5
23958	0
23973	0
23974	5
23975	0
23987	0
23988	5
23989	0
23994	0
23995	5
23996	0
24018	0
24019	5
24020	0
24022	0
24023	5
24024	0
24029	0
24030	5
24031	0
24032	5
24033	0
24063	0
24064	150
24065	0
24105	0
24106	5
24107	0
24108	5
24109	0
24118	0
24119	5
24120	0
24124	0
24125	5
24126	0
24148	0
24149	20
24150	0
24162	0
24163	5
24164	5
24165	0
24167	0
24168	5
24169	0
24171	0
24172	5
24173	0
24189	0
24190	5
24191	0
24198	0
24199	5
24200	0
24203	0
24204	5
24205	0
24217	0
24218	5
24219	5
24220	0
24236	0
24237	5
24238	0
24241	0
24242	5
24243	0
24287	0
24288	5
24289	0
24308	0
24309	5
24310	5
24311	0
24342	0
24343	5
24344	0
24345	5
24346	0
24368	0
24369	5
24370	0
24405	0
24406	5
24407	0
24414	0
24415	5
24416	0
24428	0
24429	5
24430	0
24433	0
24434	5
24435	0
24445	0
24446	5
24447	0
24457	0
24458	5
24459	0
24466	0
24467	5
24468	0
24477	0
24478	5
24479	0
24480	5
24481	0
24499	0
24500	5
24501	0
24510	0
24511	5
24512	0
24520	0
24521	5
24522	0
24540	0
24541	5
24542	0
24544	0
24545	5
24546	0
24562	0
24563	5
24564	0
24575	0
24576	160
24577	0
24605	0
24606	5
24607	0
24619	0
24620	5
24622	5
24623	0
24625	0
24626	5
24627	0
24645	0
24646	5
24647	0
24667	0
24668	5
24669	0
24688	0
24689	5
24690	0
24697	0
24698	5
24699	0
24715	0
24716	5
24717	0
24725	0
24726	5
24727	0
24741	0
24742	5
24743	0
24745	0
24746	5
24747	0
24752	0
24753	5
24754	0
24765	0
24766	5
24767	0
24769	0
24770	5
24771	0
24799	0
24800	5
24801	0
24804	0
24805	5
24806	0
24857	0
24858	5
24859	0
24868	0
24869	5
24870	0
24874	0
24875	5
24876	0
24884	0
24885	5
24886	0
24890	0
24891	5
24892	0
24956	0
24957	5
24958	0
24971	0
24972	5
24973	0
24976	0
24977	5
24978	5
24979	0
25036	0
25037	5
25038	0
25039	0
25040	5
25041	0
25042	5
25043	0
25051	0
25052	5
25053	0
25085	0
25086	5
25087	0
25088	150
25089	0
25094	0
25095	5
25096	0
25137	0
25138	5
25139	0
25142	0
25143	5
25144	0
25163	0
25164	5
25165	0
25180	0
25181	20
25182	0
25193	0
25194	5
25195	0
25201	0
25202	5
25203	0
25223	0
25224	5
25225	0
25258	0
25259	5
25260	0
25262	0
25263	5
25264	0
25303	0
25304	5
25305	0
25324	0
25325	5
25326	0
25331	0
25332	5
25333	0
25339	0
25340	5
25341	0
25348	0
25349	5
25350	0
25373	0
25374	5
25375	0
25398	0
25399	5
25400	0
25402	0
25403	5
25404	0
25424	0
25425	5
25426	0
25455	0
25456	5
25457	0
25472	0
25473	5
25474	0
25484	0
25485	5
25486	0
25520	0
25521	5
25522	0
25548	0
25549	5
25550	0
25599	0
25600	155
25601	5
25602	0
25606	0
25607	5
25608	0
25617	0
25618	5
25619	0
25624	0
25625	5
25626	0
25633	0
25634	5
25635	0
25680	0
25681	5
25682	0
25689	0
25690	15
25691	0
25706	0
25707	5
25708	0
25709	5
25710	0
25782	0
25783	5
25784	0
25788	0
25789	5
25790	0
25801	0
25802	5
25803	5
25804	0
25812	0
25813	5
25814	0
25882	0
25883	5
25884	0
25904	0
25905	5
25906	0
25909	0
25910	5
25911	0
25912	5
25913	0
25947	0
25948	5
25949	0
25996	0
25997	5
25998	0
26035	0
26036	5
26037	0
26093	0
26094	5
26095	0
26111	0
26112	155
26113	0
26114	5
26115	0
26117	0
26118	5
26119	0
26120	0
26121	5
26122	0
26123	5
26124	0
26132	0
26133	5
26134	5
26135	0
26159	0
26160	5
26161	0
26169	0
26170	5
26171	0
26173	0
26174	5
26175	0
26183	0
26184	5
26185	0
26193	0
26194	20
26195	0
26230	0
26231	5
26232	0
26252	0
26253	5
26254	0
26282	0
26283	5
26284	0
26301	0
26302	5
26303	0
26346	0
26347	5
26348	0
26349	5
26350	0
26363	0
26364	5
26365	0
26388	0
26389	5
26390	0
26407	0
26408	5
26409	0
26416	0
26417	5
26418	0
26434	0
26435	5
26436	5
26437	0
26442	0
26443	5
26444	0
26466	0
26467	5
26468	0
26495	0
26496	5
26497	0
26502	0
26503	5
26504	0
26518	0
26519	5
26520	0
26534	0
26535	5
26536	0
26599	0
26600	5
26601	0
26602	5
26603	0
26619	0
26620	5
26621	0
26623	0
26624	155
26625	0
26635	0
26636	5
26637	0
26669	0
26670	5
26671	0
26675	0
26676	5
26677	0
26680	0
26681	5
26682	0
26693	0
26694	5
26695	0
26698	0
26699	5
26700	0
26701	5
26702	0
26744	0
26745	5
26746	0
26747	5
26748	0
26774	0
26775	5
26776	0
26821	0
26822	5
26823	0
26867	0
26868	5
26869	0
26880	0
26881	5
26882	0
26900	0
26901	5
26902	0
26939	0
26940	5
26941	0
26984	0
26985	5
26986	0
27017	0
27018	5
27019	0
27021	0
27022	5
27023	0
27026	0
27027	5
27028	0
27038	0
27039	5
27040	0
27041	0
27042	5
27043	0
27077	0
27078	5
27079	0
27095	0
27096	5
27097	5
27098	0
27105	0
27106	5
27107	0
27108	5
27109	0
27120	0
27121	5
27122	0
27134	0
27135	5
27136	155
27137	0
27170	0
27171	5
27172	0
27188	0
27189	5
27190	0
27191	0
27192	5
27193	0
27196	0
27197	5
27198	0
27207	0
27208	5
27209	0
27217	0
27218	5
27219	0
27220	5
27221	0
27222	0
27223	5
27224	0
27266	0
27267	5
27268	0
27273	0
27274	5
27275	0
27282	0
27283	5
27284	0
27317	0
27318	5
27319	0
27329	0
27330	5
27331	0
27341	0
27342	5
27343	0
27346	0
27347	5
27348	0
27349	0
27350	5
27351	0
27365	0
27366	5
27367	0
27378	0
27379	5
27380	0
27394	0
27395	5
27396	0
27427	0
27428	5
27429	0
27430	0
27431	5
27432	0
27449	0
27450	5
27451	0
27465	0
27466	5
27467	0
27505	0
27506	5
27507	0
27534	0
27535	5
27536	0
27555	0
27556	5
27557	0
27569	0
27570	5
27571	0
27591	0
27592	5
27593	0
27647	0
27648	180
27649	5
27650	0
27652	0
27653	5
27654	0
27662	0
27663	5
27664	0
27679	0
27680	5
27681	0
27682	0
27683	5
27684	0
27692	0
27693	5
27694	0
27702	0
27703	5
27704	5
27705	0
27706	5
27707	0
27717	0
27718	5
27719	0
27727	0
27728	5
27729	0
27731	0
27732	5
27733	0
27764	0
27765	5
27766	0
27767	5
27768	0
27796	0
27797	5
27798	0
27850	0
27851	5
27852	5
27853	0
27890	0
27891	5
27892	0
27980	0
27981	5
27982	0
27986	0
27987	5
27988	0
28027	0
28028	5
28029	0
28030	5
28031	0
28038	0
28039	5
28040	0
28042	0
28043	5
28044	0
28104	0
28105	5
28106	0
28117	0
28118	5
28119	0



==> time_flips.csv <==
time	sum
414	4
469	4
643	5
656	3
707	1
729	1
730	3
779	19
808	3
821	4
832	1
835	1
838	1
893	16
966	4
980	4
993	15
994	3
998	1
1004	1
1009	2
1022	13
1037	2
1061	2
1063	4
1064	3
1065	1
1077	3
1111	1
1111	1
1111	2
1151	4
1226	1
1234	3
1250	4
1340	4
1370	4
1371	4
1386	4
1422	2
1433	3
1441	1
1454	5
1491	8
1500	3
1609	4
1619	1
1632	3
1639	1
1668	1
1668	1
1670	1
1677	3
1678	1
1688	3
1780	1
1781	2
1803	3
1804	4
1843	1
1860	1
1952	3
1965	3
1973	3
1991	3
2063	4
2074	1
2189	4
2319	1
2383	1
2394	4
2395	2
2420	1
2421	1
2442	2
2637	3
2771	4
2797	1
2999	1
3060	3
3353	1
3602	2



==> time_flips_ivy.csv <==
time	rate
312	0.97056325
322	0.89561325
326	0.8957595
339	0.904291
339	0.9191825
341	0.988175
349	0.9327025
349	0.9186025
350	0.916074271
351	0.8882605
376	0.9941205
414	0.9726735
550	0.97577525
617	0.96821575
643	0.9918485
721	0.99502375
783	0.9984895
795	0.9920385
821	0.9947865
900	0.99373075
909	0.9936475
914	0.9942775
915	0.9942415
945	0.9882875
947	0.9944895
948	0.99452325
950	0.99492875
952	0.994551
961	0.9964992509
968	0.9962957509
983	0.99593375
1060	0.99732125
1158	0.99316825
1169	0.9987605
1185	0.998536
1213	0.999157
1307	0.99584775
1324	0.9989945
1395	0.99727725




==> time_flips_ivy_avg.csv <==
time	rate
  100   0.000018610909090909090909
  200   0.000030658609271523178808
  300   0.004658267592592592592593
  400   0.000026131506849315068493
  500   0.000181235294117647058824
  600   0.000037087500000000000000
  700   0.875356666666666666666667
  800       0.89421502105263157895
  900       0.90333766388888888889
 1000       0.91879830000000000000
 1100       0.92583045714285714286
 1200       0.91492494545454545455
 1300       0.90981590400000000000
 1400       0.93955805909090909091


